Constraining black hole spin in PG 1535+547 amidst complex multi-layered absorption

We present a spectroscopic analysis of XMM-Newton and NuSTAR observations of the 'complex' NLS1 PG 1535+547 at redshift $z=0.038$. These observations span three epochs: 2002 and 2006 with XMM-Newton alone, covering the $0.3-10$ keV energy range, and a coordinated XMM-Newton and NuSTAR observation in 2016, covering the $0.3-60$ keV energy range. The X-ray spectra across all epochs exhibit both neutral and ionized absorption, along with reflection features from the accretion disc, including a prominent Compton hump in the broadband data. Notably, the spectral shape varies across epochs. Our analysis suggests this variability is attributed to changes in both line-of-sight absorption and the intrinsic emission from PG 1535+547. The source is obscured by multiple layers of partially and/or fully covering neutral and ionized absorbers, with neutral column densities ranging from undetectable levels in the least obscured phase to $\sim0.3-5\times10^{23}\mathrm{cm^{-2}}$ in the most obscured phase. A clear warm absorber is revealed during the least obscured phase. The continuum remains fairly consistent ($\Gamma\approx 2.2\pm0.1$) during the first two observations, followed by a substantial flux decrease (by a factor of $\sim7$ in the $2-10$ keV band) in 2016 compared to 2006. The 2016 data indicates the source is in a reflection-dominated state during this epoch, with a reflection fraction of $R>7$ and an X-ray source located at a height $\leq 1.72r_g$. Simultaneous fitting of the multi-epoch data suggests a rapidly rotating black hole with a spin parameter, $a>0.99$. These findings imply that strong light-bending effects may account for the observed continuum flux reduction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
